Minimum Snap Trajectory Generation and Control for an Under-actuated Flapping Wing Aerial Vehicle

Minimum Snap Trajectory Generation and Control for an Under-actuated Flapping Wing Aerial VehicleThis paper presents both the trajectory generation and tracking control strategies for an underactuated flapping wing aerial vehicle (FWAV). First, the FWAV dynamics is analyzed in a practical perspective. Then, based on these analyses, we demonstrate the differential flatness of the FWAV system, and develop a general-purpose trajectory generation strategy. Subsequently, the trajectory tracking controller is developed with the help of robust control and switch control techniques. After that, the overall system asymptotic stability is guaranteed by Lyapunov stability analysis. To make the controller applicable in real flight, we also provide several instructions. Finally, a series of experiment results manifest the successful implementation of the proposed trajectory generation strategy and tracking control strategy. This work firstly achieves the closed-loop integration of trajectory generation and control for real 3-dimensional flight of an underactuated FWAV to a practical level.

==> Coverletter.txt <==
Dear Editor,

The enclosed paper entitled 'Minimum Snap Trajectory Generation and Control
for an Under-actuated Flapping Wing Aerial Vehicle' is for potential submission on IEEE transaction on Systems, Man, and Cybernetics: Systems Community.
All of the aurhors agree with this submission.

In the manuscript, there are 1 table, 9 colored figures,  within the length of 12 pages. 
And the codes and the videos involved can be found on the websites given in the paper.

The corresponding author of this paper is Professor Tiefeng LI.
He is with  the Institute of Robotics and Automatic Information
Systems, School of Aeronautics and Astronautics, ZheJiang University,
Hangzhou 310012, China (e-mail: litiefeng@zju.edu.cn).

The authors claim that none of the material in the revision has been published or is under consideration for publication elsewhere.

This paper presents the first successful closed-loop integration of trajectory gen-
eration and control for real 3-dimensional flight of an underactuated FWAV.

We appreciate the time and effort that you and the reviewers have dedicated to providing your valuable feedback on
our manuscript. 

Thanks and best regards.
Yours,
Chen Qian
Email: qianc@zhejianglab.com
